What Sets the Serving Speed of Looped Language Models? Measurements and Optimizations Graded by Exactness

Looped language models apply one block of layers many times per token, so a serving engine pays every per-layer overhead once per loop; we measure serving for Ouro and Huginn-0125 in an open-source looped-model engine and grade our optimizations from bitwise-identical changes to those that require an accuracy check. At batch 1, fusing all loop submissions leaves Ouro throughput at 0.99x; the 5689 small kernels per token are the real cost, and fusing them behind rounding fences raises throughput 1.11-1.59x while 1014/1014 requests remain identical. An approximate fusion is no faster and misses a one-point GSM8K rule on 87 questions (61 and 62 correct versus 64), so we do not ship it. Huginn's released defaults avoid dead KV slots, reuse prefix-cache pages, and serve 1.77-3.16x faster than the base engine; Ouro reaches 1.65-2.15x and agent sessions 1.91-3.21x, while Huginn's noise and prefix-reuse changes stay within one point on all 1319 Huginn test questions; Huginn's packed prefill, -0.61 points on the same questions, meets that rule only on its point estimate. Position-keyed noise makes CPU cache reuse exact but still leaves 20 of 128 GPU full hits different, while loop fusion delays prefill admission and a 64-graph cache prevents eager fallbacks. Under prefill-decode disaggregation ExactLoop reaches up to 3.3x the base throughput with peer error handling disabled, and 3.1x in two of three runs with it enabled. Its transfer budget, sized to hold one request's KV in flight, cuts the commit tail from about one second under the earlier budget to 16 ms (base: 2.8 s), removing the polling rounds that the engine's interval would otherwise impose.

==> figs/online-hug.dat <==
rate base opt
0.25 0.1757 0.0555
0.5 0.1773 0.0605
0.75 0.3488 0.0833
1 0.4541 0.1234
1.5 0.4045 0.1140


==> figs/online-ouro.dat <==
rate base opt
2 0.0535 0.0182
4 0.2281 0.0405
6 0.3110 0.1346
8 0.4210 0.3884
12 0.3931 0.3933
16 0.4180 0.3206


==> figs/release-hug-p512.dat <==
C base opt
1 14.75 22.81
8 66.56 120.63
32 88.07 229.33
64 85.54 227.33


==> figs/release-ouro-p2k.dat <==
C base opt
8 106.06 371.97
32 132.75 510.96


==> figs/release-ouro-p512.dat <==
C base opt
1 62.04 122.95
8 372.15 777.98
32 768.09 1775.95
64 1060.15 2264.64

